RankingSHAP -- Listwise Feature Attribution Explanations for Ranking Models

While SHAP (SHapley Additive exPlanations) and other feature attribution methods are commonly employed to explain model predictions, their application within information retrieval (IR), particularly for complex outputs such as ranked lists, remains limited. Existing attribution methods typically provide pointwise explanations, focusing on why a single document received a high-ranking score, rather than considering the relationships between documents in a ranked list. We present three key contributions to address this gap. First, we rigorously define listwise feature attribution for ranking models. Secondly, we introduce RankingSHAP, extending the popular SHAP framework to accommodate listwise ranking attribution, addressing a significant methodological gap in the field. Third, we propose two novel evaluation paradigms for assessing the faithfulness of attributions in learning-to-rank models, measuring the correctness and completeness of the explanation with respect to different aspects. Through experiments on standard learning-to-rank datasets, we demonstrate RankingSHAP's practical application while identifying the constraints of selection-based explanations. We further employ a simulated study with an interpretable model to showcase how listwise ranking attributions can be used to examine model decisions and conduct a qualitative evaluation of explanations. Due to the contrastive nature of the ranking task, our understanding of ranking model decisions can substantially benefit from feature attribution explanations like RankingSHAP.

==> figures/csv_files/aggregated_shap_top_5_syn_u.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.2756722250698928,0.24369302080706828,0.20452761831831479,0.24177469914791017,0.2531714301394461,0.08206736139312591
skills,0.16159180458730119,0.11951768429710817,0.12148647993373678,0.2412829909368888,0.1490455284549694,0.16519390511974727
grades,-0.20037721314508258,-0.14909135862107945,-0.13607519892744796,0.16102345985314456,-0.156146354795048,-0.11130958068131021
university,0.35548000928011214,0.6147122437655395,0.25716519360456325,-0.030572652875374702,0.27898977507651934,0.2850447931963999
requirements,0.40763317420777656,0.1711684097513635,0.5528959070708332,0.3864915029374312,0.47493962112411314,0.5790035209720371


==> figures/csv_files/approximated_importances_std.csv <==
,nsamples,background_count,std_attributes,top_5
2,1024,100,0.01714850763792382,0.03366265696988172
5,4096,100,0.008753499503670822,0.016749880644636908
8,16384,100,0.004132637882455937,0.005764196946435277
11,65536,100,0.0022774802055126756,0.002876871920775055


==> figures/csv_files/approximated_importances_std_across_different_backgrounds.csv <==
,nsamples,attribution_value,top_5
0,1024,0.016501867095041787,0.03259820561964043
1,4096,0.009802865336924257,0.018538947656364886
2,16384,0.0071372788842735775,0.012182175415780195
3,65536,0.0064601937969184725,0.01142235523946286


==> figures/csv_files/candidates.csv <==
,experience,skills,grades,university,requirements
non-qualified-privileged,0.8,0.6,3.6,nepotism-university,False
non-qualified,0.7,0.7,3.2,us-university,False
qualified-1,0.8,0.55,3.5,us-university,True
qualified-2,0.7,0.3,3,us-university,True
qualified-3,0.9,0.8,3,us-university,True
good-graduate,0,0.9,4,us-university,True
qualified-biased,0.8,0.6,3.6,bias-university,True
qualified-net,0.7,0.9,8,net-university,True
qualified-ger,0.8,0.8,1,ger-university,True


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples.csv <==
,explanation_size,greedy_selection,pointwise_lime,pointwise_shap,random,rankinglime,rankingshap,original
0,1,0.7579427569487072,0.7322718281071812,0.7496009144190835,0.9405239102118076,0.6990464595536208,0.6933458154348593,0.9991457984285764
1,3,0.612557929261942,0.5425109398225095,0.5132794591388321,0.869346578832781,0.499698362822032,0.4710922740415025,0.9995954508387548
2,5,0.5416875048410685,0.4350341120748847,0.384892831688283,0.8089092817080198,0.3829085284312323,0.3025572382978037,0.999776439198501
3,10,0.4180532003503151,0.2810382602538035,0.1571345448752302,0.7045270117862584,0.2028565260111782,0.035581729132786,0.9992230267984936


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples_dcg_1.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.4580370467320944,0.4580370467320944,0.487211380918852,0.4872113809188519,0.525138015361637,0.4959636811748793,0.4726242138254732,0.5543123495483946,0.4784590806628248,0.4901288143375277,0.5426426158736916,,1,0.5363409596893518
1,1,3,0.4230278457079853,0.4288627125453368,0.3967709449399035,0.4434498796387155,0.4113581120332822,0.5251380153616368,0.3909360781025519,0.4667893469881217,0.4084406786146065,0.4201104122893095,0.5222205819429612,,3,0.4717489837998705
2,2,5,0.3880186446838761,0.3851012112652004,0.3763489110091731,0.3909360781025519,0.3675966107531458,0.5105508482682581,0.4084406786146065,0.4551196133134186,0.3646791773344701,0.3588443104971185,0.5222205819429611,,5,0.4482344704453439
3,3,7,0.3851012112652004,0.3851012112652004,0.3500920102410912,0.3851012112652004,0.3325874097290367,0.4813765140815005,0.3675966107531458,0.4346975793826883,0.3996883783585792,0.3180002426356578,0.5280554487803126,,7,0.4254201411112994
4,4,10,0.3909360781025519,0.3705140441718216,0.2975782087049275,0.3588443104971185,0.2567341408434669,0.4813765140815005,0.3180002426356579,0.4259452791266611,0.3238351094730094,0.2859084750302245,0.5134682816869338,,10,0.4040061798182194


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples_dcg_10.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.903788440431238,1.903788440431238,1.90363065334477,1.9104371790887449,1.9433015834220768,2.0143101005012323,1.902279557293308,2.0106521446201944,1.9172580806607624,1.9258783036548048,2.008819414699606,,1,1.9976303837929243
1,1,3,1.8345238246646096,1.8322357119474844,1.8091857561484384,1.831655781139689,1.799462036542011,1.9896498622982763,1.8253078845739,1.8944369289192944,1.8141285818772144,1.805155589372524,2.006202025169672,,3,1.8948290470535083
2,2,5,1.8020477518340616,1.801514177883128,1.7480379424686203,1.73286914540461,1.7204862137879735,1.9805559246610875,1.7706144573050289,1.8659996504816827,1.7000461628464612,1.722649134787702,2.0002743126604976,,5,1.8355836429537908
3,3,7,1.7893909488322346,1.7395008440676274,1.6631852343070852,1.68719277377469,1.6447471705672123,1.9671505744455149,1.7122367107527774,1.835018147563892,1.661328380534709,1.6461432189969418,2.00351323949794,,7,1.7974972706616823
4,4,10,1.800115240156984,1.7403167719064214,1.5761622393154666,1.6280102644936498,1.4814313012780869,1.9463011112402049,1.5887396122229331,1.760681866914358,1.6101993473186829,1.569979799866557,1.9952569131867453,,10,1.7312396750388528


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples_dcg_3.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.0627666358403225,1.0627666358403225,1.067791058548395,1.083081617217328,1.1239613692633634,1.1974973336906412,1.0611697239493705,1.1944313533928,1.0562699155204762,1.083687039352528,1.1981203175512944,,1,1.183882526886787
1,1,3,1.0391332164022338,1.0393142620287072,0.953200711090761,1.0192212598699475,0.9850698949766616,1.1628288722554714,0.9676009786491818,1.090015026364157,0.9619173271622132,0.9601036854602124,1.1949121612488216,,3,1.0804523525255074
2,2,5,0.975854909323734,0.9792324034357112,0.8623204008475631,0.9176983898923744,0.8721323300236071,1.1616569413745323,0.9285193705496244,1.0664646831121871,0.8561682100552102,0.8369181070054188,1.1882966805582813,,5,1.0259760267559668
3,3,7,0.98783934224984,0.9204023227048874,0.7979733817356766,0.8565595270829602,0.8208027716866386,1.1596537754339749,0.8541410677470467,0.983161513039192,0.8451895994054244,0.741022457167519,1.1789091278909636,,7,0.9642031113502216
4,4,10,1.0072257236281597,0.9460810069102612,0.7134801145550018,0.8056958833477775,0.6492433772017258,1.1539999542230968,0.753748590557353,0.9519302062681804,0.7571351677827003,0.7069392314384971,1.1759501563792285,,10,0.9206479156254948


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples_dcg_5.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.465248479699648,1.465248479699648,1.4492322271959557,1.4529930153630035,1.4871426210832044,1.6333464971010545,1.4456217006622405,1.5926803972322476,1.427491649262942,1.4763745664238876,1.620650894349081,,1,1.585690763352067
1,1,3,1.4033413917407782,1.3951451809697186,1.3247058569113133,1.372413126465958,1.352430584419558,1.603105904121627,1.3624490775515914,1.4663731587575808,1.335441338774772,1.3298200151700232,1.614290223942256,,3,1.4656198556826745
2,2,5,1.3530982591968184,1.353606651282529,1.2373148352473755,1.2476890094455708,1.2290968972769645,1.5964258188694211,1.2930109579662552,1.4469139094864452,1.200469358494336,1.2346886703309154,1.6093218533234133,,5,1.393692226650152
3,3,7,1.3357181229104484,1.2919608309222608,1.1357744335302329,1.2146043802518425,1.1507933912398352,1.5764461481792296,1.1987256282642589,1.3573057112047446,1.15212067795485,1.1406701802459789,1.613536299346809,,7,1.3398201033488746
4,4,10,1.37256754727905,1.293818081531826,1.058153018714436,1.1631739123604867,0.9644100061096408,1.554126157815508,1.0983331510745655,1.2857818701209456,1.0824678691988896,1.086909977298804,1.6006946674048863,,10,1.2668069663220392


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples_exposure_difference.csv <==
,explanation_size,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,weighted_rank_difference_rankingshap,original
0,1,0.0568415611962669,0.0684421047108638,0.0595286407601856,0.0578686150722951,0.0168797178484464,0.0673641532364753,0.0459040561837078,0.0682738045387987,
1,3,0.089077290319934,0.1110774796699458,0.0949099865785692,0.0988432936422985,0.0357102216123599,0.1048145200426465,0.0724042518442755,0.1161866019496644,
2,5,0.1017264824763256,0.1353472867550871,0.1094310209422628,0.1196022303724025,0.0517686532824357,0.1229821239360235,0.0893298833997505,0.1404426177873537,
3,7,0.1103735697335892,0.1545839646655699,0.120020353203369,0.1343624896663952,0.0619713340947561,0.1363279239889827,0.1006779923689507,0.156978539372103,
4,10,0.1213007837754088,0.1734071052350786,0.1293652598617319,0.1522725258120704,0.0743277332113933,0.1474054770300049,0.1120739640624387,0.1714022952506554,


==> figures/csv_files/deletion_check_figures/masking_comp_background_samples_rank_similarity.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.7272412303849887,0.727227415446158,0.6277084395827501,0.6761723116613265,0.7232604446559021,0.9369025466997398,0.6338766414258861,0.8316921534912525,0.6752868503850014,0.6851209078599526,0.9715840744382792,,1,0.8291015254127038
1,1,3,0.6126691352738616,0.6129577927168725,0.5191703600608266,0.5633833070720999,0.5561447572877245,0.8570679810293527,0.5355448844455073,0.6932281188795435,0.5296084445051155,0.5413617539169274,0.9662983268679992,,3,0.688817921617564
2,2,5,0.5488307617407937,0.5554411824141674,0.3759529010801063,0.4582508874817744,0.449653356546112,0.8083309618293073,0.4260138427566149,0.6069518933585472,0.4092953623099316,0.4004418945024242,0.9548540029431186,,5,0.5908070270139743
3,3,7,0.5170222198633948,0.507978947493329,0.2431256339685275,0.4171048650006181,0.344211555058196,0.7598518206105431,0.3344049348623821,0.5486510218937494,0.3244857825137203,0.306891402814391,0.9498683685854136,,7,0.5291239530497972
4,4,10,0.5300391539514321,0.4503489903867799,0.0958022715493111,0.3456211832887014,0.2133140620848184,0.7171376302556883,0.2391506400055395,0.4818742010672556,0.2049254389841165,0.2010139809745756,0.9435552967607048,,10,0.4630765450738118


==> figures/csv_files/deletion_check_figures/masking_comp_zero.csv <==
,explanation_size,greedy_selection,pointwise_lime,pointwise_shap,random,rankinglime,rankingshap,original
0,1,0.7864834021311327,0.7919659740891059,0.7652732361938229,0.9416952580251968,0.7802067653874643,0.7693910324662578,0.9991457984285764
1,3,0.6357533375064048,0.5413856688865833,0.5109601160287378,0.8588044662954902,0.5097643498826429,0.4902503864112766,0.9995954508387548
2,5,0.5607335379904327,0.4603156365888634,0.3966257696750583,0.813966824147663,0.4266914346621956,0.3475280465967423,0.999776439198501
3,10,0.4636937327981839,0.3106104220452105,0.2645339219655395,0.7085018419771493,0.2702067729436824,0.1445710450911962,0.9992230267984936


==> figures/csv_files/deletion_check_figures/masking_comp_zero_dcg_1.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.4901288143375278,0.4901288143375278,0.5134682816869338,0.5076334148495822,0.4959636811748792,0.5017985480122309,0.5076334148495822,0.5426426158736916,0.5134682816869338,0.5134682816869338,0.548477482711043,,1,0.5426426158736916
1,1,3,0.414275545451958,0.4259452791266611,0.3500920102410913,0.3792663444278488,0.3559268770784428,0.5017985480122308,0.3442571434037397,0.4667893469881217,0.3851012112652004,0.3034130755422791,0.5193031485242853,,3,0.4667893469881217
2,2,5,0.4259452791266609,0.4142755454519579,0.3851012112652003,0.4084406786146065,0.3500920102410912,0.5134682816869338,0.3500920102410913,0.3967709449399034,0.3967709449399034,0.3325874097290368,0.525138015361637,,5,0.3967709449399034
3,3,7,0.414275545451958,0.3675966107531458,0.3267525428916852,0.3559268770784428,0.3442571434037398,0.5076334148495824,0.3500920102410913,0.4492847464760671,0.3734314775904974,0.2742387413555215,0.525138015361637,,7,0.4492847464760671
4,4,10,0.3851012112652003,0.3734314775904974,0.3092479423796306,0.3384222765663883,0.280073608192873,0.5193031485242854,0.3209176760543337,0.4376150128013641,0.3500920102410912,0.2567341408434669,0.5368077490363399,,10,0.4376150128013641


==> figures/csv_files/deletion_check_figures/masking_comp_zero_dcg_10.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.914342682369163,1.914342682369163,1.9084697078187487,1.9389876391496217,1.9232773354463268,2.0124587309935964,1.9257004214060465,1.9981249130534424,1.9325811420159191,1.897164797152284,2.009288953456604,,1,1.9981249130534424
1,1,3,1.7767851074356735,1.771343675967854,1.7015339093966897,1.7208757613405177,1.7078878025196167,1.969728539304793,1.715443756397527,1.8509893122285048,1.7353974218009858,1.6803909888712163,2.003799309513332,,3,1.8509893122285048
2,2,5,1.712905883332591,1.7091393620869473,1.671824766248898,1.7137664992819832,1.6294263894310708,1.9781193724611208,1.6856497019989978,1.7767104485169278,1.669042164561129,1.6302011100978608,2.006391355965204,,5,1.776921986949023
3,3,7,1.710045787133842,1.6689660782437938,1.60144652677139,1.6346163585609983,1.6159341572748354,1.9329817666231133,1.6468657811772585,1.7726553859087824,1.6316986001304423,1.6036620670855777,2.0076445264131384,,7,1.772866924340877
4,4,10,1.7025889761234567,1.6749329623747302,1.5444081786975346,1.6391288035568137,1.5053863438384985,1.9040271407937288,1.5851448341000989,1.72326005108935,1.5393610873228054,1.5343672319082882,2.0113561699062408,,10,1.72326005108935


==> figures/csv_files/deletion_check_figures/masking_comp_zero_dcg_3.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.0508620498954495,1.0508620498954495,1.0769022208524832,1.100093702056392,1.0809629638785816,1.2003790829247416,1.0822387181083597,1.1720950836161157,1.0861502659863869,1.043115571915743,1.2059466425122345,,1,1.1720950836161157
1,1,3,0.9486831365762468,0.9391560763755156,0.8201318350907735,0.888357947100998,0.8717020996063962,1.175704200793377,0.8374170810881808,1.0228985599790918,0.8656712938883359,0.8046751240496024,1.180114118252879,,3,1.0228985599790918
2,2,5,0.944284926933714,0.9418632383929144,0.8280380070329465,0.8951895531012997,0.8201318350907735,1.1813314209330503,0.892329155531206,0.9986155556091452,0.8239123540474697,0.8131574923521719,1.2084279916052147,,5,0.9986155556091452
3,3,7,0.9531708808146708,0.8760471071065202,0.7907498542063377,0.8618129481527179,0.8018433915206443,1.1292563284261807,0.8419697352859827,0.9802142493444256,0.7964536921223584,0.793219495482349,1.1964792428636837,,7,0.9802142493444256
4,4,10,0.9021586464327036,0.8784038856879411,0.7343297541993444,0.8363425151463093,0.7368824716614745,1.1276951007198033,0.7565297456475006,0.935398973052757,0.7692675868543034,0.7173896422307172,1.1976187187649334,,10,0.935398973052757


==> figures/csv_files/deletion_check_figures/masking_comp_zero_dcg_5.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.5066716026021023,1.5066716026021023,1.5093688204772786,1.5490314023981666,1.4928140064087425,1.6292680503280548,1.538898507049272,1.561169997220592,1.496017423969942,1.477742743371588,1.6301243293817191,,1,1.561169997220592
1,1,3,1.30113149173164,1.3190918409904215,1.2221002171907465,1.268860535872077,1.258226304508094,1.5918763869856374,1.2531291679179104,1.3783577231997948,1.2538959712585525,1.216526166579763,1.6158749380210702,,3,1.3783577231997948
2,2,5,1.2928722377895383,1.2940281814702213,1.1757750816545116,1.264675833129845,1.1750241741553031,1.58574378694216,1.269537524158889,1.340047602022005,1.160633119926501,1.1554397749992915,1.6328890905527855,,5,1.3433418221654008
3,3,7,1.2884745863032694,1.2339502542363592,1.120598767720491,1.2326095637780536,1.1723565950678936,1.5339521065133772,1.2125896636268745,1.3807655710539666,1.1295968257799076,1.1370955258043454,1.631673238475702,,7,1.3840597911973622
4,4,10,1.2627891895497656,1.2252907240752466,1.0749115643779446,1.1898177938204064,1.06814844556606,1.4985984411387814,1.101716111566287,1.2922751966638923,1.094972043990801,1.0280400590406684,1.6325293022988654,,10,1.2922751966638923


==> figures/csv_files/deletion_check_figures/masking_comp_zero_rank_similarity.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.7869518488765671,0.7866098820401868,0.7694700753562491,0.7919071058356126,0.7639090472590525,0.9318388729337972,0.7824575198782902,0.7987728697313764,0.7733243495697368,0.7767019178202411,0.9810469538998016,,1,0.7982989449212717
1,1,3,0.6235109586836093,0.6353420954639954,0.4902662113300275,0.5318319929721871,0.5116579361369511,0.8517726251389214,0.4913516898240477,0.6677472754826955,0.5124053340414719,0.5072506593173484,0.9591350801667796,,3,0.6675428910265628
2,2,5,0.5498919404695572,0.5603402535786502,0.3447153053033416,0.4526446597907789,0.3987113684902596,0.7972409068869373,0.4143471993562899,0.5846190157040962,0.4037285369679373,0.3891790906098373,0.9584982492513442,,5,0.5843147257702425
3,3,7,0.5346576022327565,0.5160675315779681,0.255783745667116,0.3915495120540947,0.3436625129362483,0.74429208797649,0.3390367406033431,0.5379140986987334,0.3171542350999107,0.3183170426980741,0.953647151050386,,7,0.5381351924409467
4,4,10,0.50932866711414,0.4642817155559958,0.1544686104266831,0.319122250092747,0.2606379986404962,0.6962550325550249,0.2490320347344531,0.48303785753452,0.2362147908771272,0.2298393399902808,0.9458663274951896,,10,0.4832742131215419


==> figures/csv_files/deletion_check_figures/masking_val_background_samples.csv <==
,explanation_size,greedy_selection,pointwise_lime,pointwise_shap,random,rankinglime,rankingshap,original
0,1,0.524350838834484,0.5024032501784689,0.465282752855348,0.0597990661309549,0.534575259948003,0.5303228598344132,0.9996616398630724
1,3,0.6479741635287256,0.5643803196835188,0.5688454799613847,0.1292343976755282,0.6027841316010248,0.6236755677784298,0.9991147804802288
2,5,0.6952718955683279,0.5901735707854454,0.6034005186371731,0.2131742358960843,0.6305293413935331,0.6684454100182549,0.9997235694438285
3,10,0.7546407019386949,0.6176640190816947,0.6580397489432576,0.3102837303296432,0.6519516231982523,0.7250290032966834,0.9997110591689156


==> figures/csv_files/deletion_check_figures/masking_val_background_samples_dcg_1.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.3559268770784428,0.3792663444278489,0.2975782087049275,0.2946607752862518,0.3180002426356579,0.2888259084489003,0.2888259084489003,0.2800736081928731,0.3617617439157943,0.353009443659767,0.2596515742621427,,1,0.3158413419058379
1,1,3,0.4113581120332823,0.4288627125453368,0.4405324462200398,0.3967709449399035,0.4317801459640126,0.3442571434037398,0.3967709449399035,0.3646791773344701,0.4667893469881217,0.4609544801507702,0.2684038745181699,,3,0.3968292936082769
2,2,5,0.4580370467320944,0.4667893469881217,0.4492847464760672,0.4113581120332822,0.4755416472441489,0.3296699763103609,0.425945279126661,0.3705140441718216,0.4697067804067975,0.5134682816869339,0.2975782087049275,,5,0.3950788335570716
3,3,7,0.4638719135694459,0.5309728821989884,0.4813765140815004,0.4872113809188521,0.4813765140815005,0.3588443104971185,0.4463673130573914,0.414275545451958,0.4930462477562035,0.5280554487803127,0.3675966107531458,,7,0.4234946350549735
4,4,10,0.4551196133134186,0.5076334148495824,0.4842939475001763,0.4872113809188519,0.548477482711043,0.3471745768224155,0.4842939475001763,0.4230278457079853,0.5105508482682581,0.53680774903634,0.3209176760543337,,10,0.442808044286607


==> figures/csv_files/deletion_check_figures/masking_val_background_samples_dcg_10.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.6516774433951276,1.653388152591868,1.603472184467172,1.5984567022115934,1.6249628581961717,1.46356499172688,1.6055071960026144,1.554896903179839,1.6880518774917417,1.6701225052817954,1.4669678923873912,,1,1.6397693608000614
1,1,3,1.819319969827308,1.8260126767426728,1.86413131512448,1.823876522259116,1.8577982140508649,1.5076926695570765,1.8548314646801525,1.734599452815292,1.890375149409815,1.8968976607241863,1.4195018602460947,,3,1.7695491564294277
2,2,5,1.9030475662988129,1.9047781583535888,1.89897965131263,1.8878810314419925,1.9490975974205744,1.6075686507037503,1.883357736471044,1.7848704625377336,1.970319411113272,1.9793233796124643,1.4707716935811423,,5,1.7841851044298762
3,3,7,1.924435447866805,1.957692894879464,1.962213788493272,1.962461116065402,1.9954900658659669,1.624670417327645,1.8903443659199648,1.823447814295545,1.9664393177717123,1.9758422117332928,1.5211227212192335,,7,1.807127435840014
4,4,10,1.9014810246403804,1.9602671026946488,1.97592109294104,1.9586525965887376,2.0450149262754778,1.668499102444722,1.9302423830357949,1.8473112674032464,2.00467361573641,1.9878135351368715,1.4884215782037469,,10,1.838234302944008


==> figures/csv_files/deletion_check_figures/masking_val_background_samples_dcg_3.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.8955995970894582,0.8970330250793908,0.8170157943201707,0.8104359978142054,0.8305017944004733,0.683715295254899,0.7973445439665388,0.7584679578610605,0.8980245148351436,0.8913318118669689,0.6821689608027571,,1,0.8117520033262332
1,1,3,1.0169332249540777,1.0505537652861991,1.069868778295369,0.9693847900750924,1.0461464725302958,0.7775572017134307,1.052889752937281,0.9218181889693664,1.1006815624661384,1.1017827294792149,0.668237837051008,,3,0.9557836904642226
2,2,5,1.1015659996681664,1.1060148305171291,1.1162543654067854,1.0793575296079267,1.1448914166226074,0.8098513666093448,1.069658506894092,0.9316359720538948,1.1923009484694655,1.1918136822036725,0.7362115350656092,,5,0.9705934880423032
3,3,7,1.0984733745315016,1.1615914269138672,1.1769357922264967,1.1456422001997055,1.194722637010265,0.8404441917641802,1.1080718031013832,1.0021118100918158,1.1899558777050134,1.1948407928796716,0.7680716796057585,,7,1.0019704296195682
4,4,10,1.093703990522651,1.146217792058815,1.162891762012538,1.165168089111439,1.2349729905534947,0.8759763432386575,1.149845075462817,1.0416295025170688,1.1914606740640958,1.1899734394304669,0.7241615876788379,,10,1.0253190035340172


==> figures/csv_files/deletion_check_figures/masking_val_background_samples_dcg_5.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.2671047429100104,1.2635968406848497,1.2040534609812203,1.189184751719944,1.2112344328528175,0.9822157550099708,1.208433693904662,1.120037080854604,1.3098221949684832,1.2702756342085724,1.0150286823822197,,1,1.195265814818339
1,1,3,1.397010695608027,1.4186763473211337,1.498332627581552,1.4134695038439955,1.492728532605156,1.0998790950643107,1.4866666881588668,1.345375689285857,1.5355921460000703,1.524738424394131,1.0096698834638678,,3,1.3527678743259015
2,2,5,1.513417042198327,1.522948909301427,1.5095620790311393,1.4730369989525895,1.5765077800131433,1.1565081553153849,1.5286205737050975,1.3653245636332585,1.6090933212147205,1.588362253574601,1.0411587290684294,,5,1.360981096877876
3,3,7,1.503877682813914,1.5670840788385014,1.5689681514994611,1.5692530629130172,1.592971680849713,1.1899700824964865,1.5129976308698447,1.39065488078552,1.5902237873364675,1.5862179843542412,1.088976512566206,,7,1.384450807241906
4,4,10,1.497549532375588,1.5470525258464425,1.5980857576245564,1.5582807342999287,1.6298744518527255,1.2037180473185822,1.5396635005079102,1.416003750363887,1.601752950164781,1.589019357107353,1.0134879171989382,,10,1.4150208620040672


==> figures/csv_files/deletion_check_figures/masking_val_background_samples_exposure_difference.csv <==
,explanation_size,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,weighted_rank_difference_rankingshap,original
0,1,0.1197036706389681,0.1236295035505033,0.1327246952706162,0.1363615468838877,0.1735908002364724,0.123802234793519,0.1555020546689493,0.1181129581718218,
1,3,0.0892805311371079,0.0995471464792102,0.1144254248967699,0.1123684494780739,0.1626283823114553,0.1036024922164985,0.1344034123528353,0.0891350387431479,
2,5,0.0761729310019432,0.0866352502855093,0.1088193836466075,0.1017381199871143,0.1543518302039571,0.0961589404411766,0.1277994914786745,0.0740730161609943,
3,7,0.0689956018704246,0.078060732165263,0.1031723656764365,0.0953986115870902,0.1461457849572839,0.0918952251365807,0.1224112856986234,0.0659108609767394,
4,10,0.0619843704300112,0.0714051421914659,0.0997872592042796,0.087622625967221,0.1390178560479301,0.0888521768465635,0.1146625361809311,0.0600001633846495,


==> figures/csv_files/deletion_check_figures/masking_val_background_samples_rank_similarity.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.4581172252039517,0.4678056975629913,0.4046941351058863,0.3490232508540878,0.3875945554045806,0.0131668409197678,0.4009691397525351,0.2562205369402788,0.4388609233824473,0.4495189450679598,0.0469203112585241,,1,0.2788880798076792
1,1,3,0.6345324554974678,0.6480851478691065,0.6352416205574325,0.5444993604789783,0.5632129312662122,0.1528586500704329,0.6115374281759707,0.3915204863168734,0.6087204059395797,0.6249568946828734,0.0667681950703813,,3,0.4106749039299998
2,2,5,0.6983943557318298,0.6998307282024476,0.69548676189458,0.5875794793575388,0.614958107330219,0.2031215669274447,0.6424827519442997,0.4352100151502158,0.6522326482602312,0.675730985281616,0.0294633532750555,,5,0.4466349002107441
3,3,7,0.684893315810817,0.7220218983950832,0.7146781949016667,0.6103062982893693,0.6362404354077836,0.2702764338675277,0.6517662885664819,0.468984799091332,0.6708374711910041,0.6911193202546864,0.037760777401542,,7,0.4822376359947181
4,4,10,0.6588557588972705,0.7529812671498018,0.748347633755487,0.636832866821084,0.6753601874497819,0.3134586636229717,0.6712009454786276,0.4842223525225852,0.6882898063814893,0.7208298085523369,0.0508085270409234,,10,0.4969985110143665


==> figures/csv_files/deletion_check_figures/masking_val_zero.csv <==
,explanation_size,greedy_selection,pointwise_lime,pointwise_shap,random,rankinglime,rankingshap,original
0,1,0.5241346705248212,0.4909985649973105,0.4533938883866923,0.0544961265939052,0.5299422608751686,0.538713762368555,0.9996616398630724
1,3,0.6498224434563508,0.4662794242168719,0.4598295759687619,0.1288646824267629,0.5010233498226447,0.526252305445796,0.9991147804802288
2,5,0.7118802848041119,0.5295093485096977,0.5559275716627259,0.220020361577272,0.5803905064622163,0.6326716845513024,0.9997235694438285
3,10,0.7706435756579462,0.5821597384908636,0.6383203431580984,0.3603314248080288,0.6300132812088478,0.7111192083115481,0.9997110591689156


==> figures/csv_files/deletion_check_figures/masking_val_zero_dcg_1.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.3909360781025519,0.3792663444278489,0.3500920102410913,0.3384222765663882,0.3675966107531458,0.2158900729820063,0.3675966107531458,0.3209176760543337,0.3967709449399034,0.3792663444278489,0.280073608192873,,1,0.3209176760543336
1,1,3,0.4201104122893095,0.4376150128013641,0.414275545451958,0.4084406786146065,0.4609544801507702,0.3034130755422791,0.390936078102552,0.4201104122893095,0.4084406786146065,0.4726242138254732,0.3092479423796306,,3,0.4201104122893095
2,2,5,0.4667893469881217,0.4726242138254732,0.5017985480122309,0.414275545451958,0.5659820832230975,0.3209176760543336,0.4551196133134186,0.3967709449399035,0.5193031485242854,0.5893215505725037,0.2859084750302245,,5,0.3967709449399035
3,3,7,0.4551196133134186,0.5017985480122309,0.5368077490363401,0.4726242138254732,0.5193031485242854,0.3734314775904974,0.4317801459640125,0.4201104122893096,0.5251380153616368,0.560147216385746,0.3267525428916852,,7,0.4201104122893096
4,4,10,0.548477482711043,0.4901288143375278,0.5076334148495824,0.4434498796387155,0.5309728821989884,0.390936078102552,0.4259452791266611,0.4201104122893095,0.53680774903634,0.5426426158736916,0.291743341867576,,10,0.4201104122893095


==> figures/csv_files/deletion_check_figures/masking_val_zero_dcg_10.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.8783150679948224,1.86638279481234,1.8354658283124208,1.8504322788045284,1.815295106724107,1.3428009719559335,1.8437385571602245,1.6821631353877338,1.828575530063569,1.84047798551509,1.4635306300860809,,1,1.690074741745617
1,1,3,1.8766759036344007,1.8851725396436605,1.8022875006893249,1.8103427590646053,1.872181773318303,1.4666076115661473,1.8133528761688769,1.76001518748815,1.835535792586988,1.8903595007490583,1.4659040888263528,,3,1.7573598241311648
2,2,5,1.9327247201554485,1.9367153408968687,1.8407663092377573,1.8881978817543128,1.9726030028036,1.5761655615818222,1.8721893882844,1.77873652891022,1.957435140218292,1.976793631442148,1.4441156946926832,,5,1.778524990478125
3,3,7,1.933039391797473,1.9380098972163824,1.926063687651643,1.925065992693942,1.9461088579458603,1.6061991548099863,1.8527331485438423,1.738021160574149,1.9853878130007767,1.9876936176267908,1.477909414667118,,7,1.738154655006265
4,4,10,1.9561568581560875,1.9438008371632367,1.936103765416438,1.9089750644764167,2.013142481635799,1.669172572383084,1.875236064256316,1.8046468449445203,2.011965650948179,2.0015607981978323,1.491623112737587,,10,1.8047404525537667


==> figures/csv_files/deletion_check_figures/masking_val_zero_dcg_3.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.0755082669856797,1.0265737961183057,0.9207143972526916,0.9421902061949544,0.9270476336715184,0.5695519490095903,0.9917839496088436,0.8422305841260701,0.9780598680534852,0.971085525314884,0.703873207373037,,1,0.844522452748113
1,1,3,1.0444340294735357,1.0538365191627077,1.021385285007926,0.95452446182337,1.0448078285434512,0.6543742479622358,1.0045931591847963,0.9331849312096356,0.9954995586061616,1.0824346569890686,0.7228858334490599,,3,0.9417918700237644
2,2,5,1.1003610093062512,1.0862812949077176,1.1100542218792206,1.061078169151168,1.215349132201407,0.7573071302958035,1.0635115655089364,0.9991203836003916,1.1641824532641711,1.199773100055874,0.7221616509431662,,5,0.9991203836003916
3,3,7,1.1382733112284682,1.1234214615888292,1.1989009314044832,1.106332154472131,1.179336733604576,0.8211285742537233,1.0433776297584043,0.9311253339217832,1.1998210527910858,1.1725220848284408,0.710586701271551,,7,0.9311253339217832
4,4,10,1.2026048325848322,1.1501623994178185,1.1730684071451276,1.1532017786444548,1.2279986478148937,0.8364372991493971,1.0866199705267263,1.0006219507545882,1.2253628541666444,1.1636244231305153,0.7254320925014185,,10,1.0006219507545882


==> figures/csv_files/deletion_check_figures/masking_val_zero_dcg_5.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,1.4677706759399092,1.4831268602655756,1.3915779902858911,1.3641005964397466,1.3698569930890316,0.8144946502360687,1.4208496042966006,1.2257439809624584,1.442335020799893,1.3801024470641796,1.0444550175516374,,1,1.2376350979366024
1,1,3,1.493938553971483,1.4991965872829998,1.4013210496228323,1.3432092385561178,1.4337760173542853,1.0111437467797286,1.4290542581323673,1.3218697079423831,1.425238762243734,1.4821357424643498,1.0467131308325943,,3,1.329909822600339
2,2,5,1.5507157700384584,1.543507908004803,1.4355819917312742,1.472362387525156,1.5782469719431609,1.1462753191066375,1.4637794751403908,1.347707694456216,1.5867663924587787,1.6052123895836874,1.0344058154279945,,5,1.3444134743128204
3,3,7,1.5341133524041806,1.5580486330446743,1.5510658744817902,1.5068834761816714,1.561999894206705,1.181652392577143,1.4691490643027658,1.3167993025892213,1.6265494483633491,1.5563188937429162,1.0264084979778614,,7,1.3167993025892213
4,4,10,1.5649358481704132,1.5740566742092166,1.5832189772067695,1.5355815271684974,1.6252557493810385,1.217399987283007,1.4777487311686104,1.4195215329340716,1.6419251772306336,1.5636089206838828,1.006611215305251,,10,1.4195215329340716


==> figures/csv_files/deletion_check_figures/masking_val_zero_rank_similarity.csv <==
,Unnamed: 0,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original,explanation_size,sharp
0,0,1,0.5166673823647966,0.5093053043641529,0.5353649710271627,0.4987331809325702,0.4521834014624589,0.0150825480768617,0.533757346125099,0.2756365207548676,0.4951289310186771,0.5118649450583093,0.0333242100934417,,1,0.2916875652203572
1,1,3,0.6479437897732984,0.6476412004102093,0.5238556617383714,0.4505618460453675,0.4628531092288152,0.1314969391417988,0.4982336313900572,0.3802772117722401,0.5293275906838121,0.5511199095088714,0.0059854442360169,,3,0.3781751100472295
2,2,5,0.703516837734592,0.7053300590334369,0.6315734051985651,0.532620115576649,0.5548505045627878,0.1995442881588722,0.5897380292220678,0.4356124772078031,0.5916629234988653,0.6171419794219437,0.093098538796264,,5,0.4357708894953385
3,3,7,0.6946935353826615,0.7336444399613273,0.6696469540312417,0.5602384750334207,0.6117499912709289,0.2812191395752531,0.5950485513177358,0.4721103143041287,0.6359803056973228,0.655349842312121,0.0529404968934408,,7,0.4723914168543279
4,4,10,0.6670335917273766,0.7663158135427164,0.7041269542919658,0.5814413614621007,0.6346672130924835,0.3345085115421579,0.6244976705569377,0.4852940230124998,0.6480554527538414,0.6804716330010556,0.0624141127137565,,10,0.4845139456312309


==> figures/csv_files/deletion_check_figures_MSLR/masking_comp_background_samples_dcg_1.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,1.4888100350515212,1.4885824752448644,1.4768631452020438,1.4766355853953872,1.4087089831083595,1.5235129055666692,1.4942714704112825,1.426799987737568,1.4354472603905228,1.442956734010194,1.4260035284142694,
1,3,1.3737785527865545,1.3717305145266443,1.389707739252524,1.3662690791668832,1.255219893518409,1.5113384559105354,1.4414775952669254,1.2795687928306767,1.2846888884804528,1.2797963526373333,1.295611759199975,
2,5,1.285712907610408,1.2858266875137367,1.2874196061603334,1.2576092714883045,1.1165221913611445,1.4984813268344312,1.4103019017549565,1.1579380761726656,1.1627168321124566,1.195713004077679,1.1781908989651129,
3,7,1.287305826257005,1.2291642956562157,1.1943476452377393,1.1754601812852323,1.017875015175461,1.49165453263473,1.3821982656328529,1.0587220004703402,1.0894425743689962,1.0853464978491756,1.126307263047383,
4,10,1.2858266875137363,1.148721904003069,1.0830708997826082,1.0615664980535493,0.8797462125348384,1.4934750110879835,1.348291854441003,0.9587094654447166,1.0120722401057147,1.0103655415557897,1.0389242972912067,


==> figures/csv_files/deletion_check_figures_MSLR/masking_comp_background_samples_dcg_10.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,6.673924376857825,6.673837254758741,6.590071144267654,6.587478086804948,6.40844875508227,6.789795343032351,6.664938549041102,6.415958875608625,6.3936174447786485,6.405446888507574,6.389806444572804,
1,3,6.285137180950789,6.284051163128668,6.199962482813252,6.185918429137104,5.893300520594865,6.775577749969609,6.442945458789318,5.9064651014567175,5.889803821887757,5.9383846133608795,5.901491712769919,
2,5,5.98505623939238,5.984968242101791,5.854751087344122,5.787485894474393,5.464252881805706,6.735653560005948,6.28884846660984,5.504364250434037,5.515907860895526,5.571471898190777,5.523859233768189,
3,7,5.993339962127328,5.779969061266668,5.486178048005293,5.507769552604174,5.0716344742342745,6.720102815217949,6.164211094944454,5.169445817745224,5.243416034486877,5.280095944904087,5.270120166955763,
4,10,5.986697660380898,5.535546221727422,5.0483357264800786,5.213781492091733,4.6464986328113,6.674245867698391,6.0278864524759825,4.8134201057315975,5.019683409882115,5.008012397773072,5.030318282087416,


==> figures/csv_files/deletion_check_figures_MSLR/masking_comp_background_samples_dcg_3.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,3.2782713965465615,3.278587504807644,3.227889135122777,3.21365623540604,3.0949222825292306,3.3315967994064684,3.2687486255566434,3.1113192902612647,3.097731493284649,3.111151320328837,3.110229495070958,
1,3,3.033749209068297,3.032647245911053,3.0310221021970216,2.999317962891534,2.7858200302921743,3.315582611547652,3.1555643579383856,2.8088118737125924,2.8077787711915625,2.83390514838311,2.8520869793702426,
2,5,2.858210265444929,2.858311543775022,2.852275777872993,2.7646797906068263,2.5286112139251586,3.296662937568575,3.0855255819346934,2.5573646253733613,2.5850496080784664,2.6473419493074903,2.615461017243044,
3,7,2.863784668154798,2.758611145437121,2.636421994721104,2.6145125930367827,2.3013800310455275,3.293542893556981,3.0157847170066354,2.3654540554548484,2.4152033124604113,2.458988432829443,2.4846944863578044,
4,10,2.85976408296174,2.6385971260810606,2.3994419192710277,2.4025566439323205,2.0514183784418547,3.268713675900902,2.9520850317849856,2.1644189224827524,2.292233836975303,2.3005194058793292,2.3259025779211426,


==> figures/csv_files/deletion_check_figures_MSLR/masking_comp_background_samples_dcg_5.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,4.490587216405333,4.4909399292816,4.440238831059592,4.444571364748347,4.2751042406518955,4.584133558550818,4.4942469415080675,4.289346824778708,4.271673392607271,4.284890102105691,4.27312114630282,
1,3,4.179285668712895,4.175154863991754,4.161775521042105,4.120913012083132,3.896346101191727,4.563179989950786,4.341186322017635,3.9236066723441194,3.8853944673834504,3.92557861441371,3.9389183222430795,
2,5,3.959522770797009,3.9599286559845144,3.9234656636517826,3.830026094413397,3.528887521360099,4.526304882607189,4.2402429563948125,3.579514263090968,3.5946707536448543,3.6741180363749955,3.648806674108476,
3,7,3.96510133577383,3.826637402204754,3.653145269167833,3.610663215259673,3.2464443617177494,4.514240639558922,4.157630445631945,3.3361042757261563,3.3826023349395835,3.4399947777716084,3.4544765320708657,
4,10,3.961852314959232,3.6581510036777756,3.328792947887409,3.3772408183677483,2.932632643363151,4.48246066007633,4.056665961939433,3.0619792430466184,3.2243470691819205,3.2393693682181266,3.259367013332438,


==> figures/csv_files/deletion_check_figures_MSLR/masking_comp_background_samples_exposure_difference.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,pointwise_shap_normalized,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,0.01522927781077605,0.0152454489443344,0.01896906372092455,0.0095249098016757,0.020006541977766197,0.0201780725827907,0.0021436580197996503,0.0144535090928808,0.0198417524675696,0.02055902268733595,0.023430704974634252,0.02302498889112145,
1,3,0.029670675094802597,0.029785971247550898,0.034119306864582796,0.027665664974578903,0.03406350135662685,0.0341141267119644,0.0056861668241338995,0.024249246380583102,0.0351952202373612,0.036003627056741705,0.039426110852485194,0.0393758956950456,
2,5,0.0381945125586255,0.03819160470304755,0.044249691926017604,0.03687267851629105,0.0425933568585948,0.042273319571305853,0.00878668315314575,0.029783109839800398,0.043566310507859404,0.04433544967183645,0.04896598795246875,0.04819865158436885,
3,7,0.0379939750947874,0.043842385423894445,0.051556632288419,0.0415801963245994,0.0485222969905623,0.0480194006698891,0.01111842653089655,0.033771126162064055,0.049613224917236104,0.04965093364681125,0.0547887152266452,0.05381245026436435,
4,10,0.03816896078117925,0.0489009639567021,0.05907987702525749,0.0468018329144758,0.05521406301968185,0.0541705554432068,0.013952257593929901,0.0380440681839862,0.05496424310086205,0.05467276398851795,0.059823660375596,0.05880675313574635,


==> figures/csv_files/deletion_check_figures_MSLR/masking_comp_background_samples_rank_similarity.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,0.852823124127664,0.8528763075623609,0.8168739291054138,0.9348581694071756,0.8939138230287421,0.979337244239401,0.8627084530210005,0.8888064403591796,0.8860972507877901,0.8570282637336895,0.865661602651324,
1,3,0.7320334631885637,0.7319687790783077,0.6517987341300423,0.7673575674232114,0.7303822397821886,0.9445713991021687,0.7527314849674278,0.7085216063972494,0.7273280567108329,0.6887522857558033,0.6937450076277892,
2,5,0.6490529786479358,0.6491275664109553,0.5354537734149631,0.6783211245996996,0.6330537937305644,0.9155174643130148,0.6889137718918477,0.6137527004796652,0.6428400130671128,0.5935206604883179,0.5992665842814362,
3,7,0.6509826906419596,0.5901188216391866,0.4479849085139901,0.6234796756006395,0.5629161787721109,0.8924858742242634,0.6440277787422439,0.5443795777181776,0.5849508628251828,0.5315589008870942,0.5365789100377392,
4,10,0.6497027286482,0.5242592619852893,0.35282084717208784,0.5613825326442959,0.48024688827995643,0.8635324178514557,0.5942555720145943,0.477940869854654,0.5299587780412851,0.46830075988387715,0.47731530365246744,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_background_samples_dcg_1.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,0.785650232482289,0.7953215242651992,0.8159156867676315,0.811933390151139,1.012754919525685,0.5807326265879222,0.7610737733633643,0.9948914747031334,1.0074072640692524,0.9879509006001037,0.9706563552941939,
1,3,1.0470026704275197,1.0447270723609527,0.9599610443813285,1.0366486992246395,1.2663703240445878,0.6471800901316814,0.8594933897423913,1.1945752050443958,1.1812629563549784,1.1746637219619338,1.158393195785979,
2,5,1.1685196071822026,1.17352592292865,1.0385829575812215,1.1339305165703828,1.3323626679750336,0.6852963577466803,0.8853214277979278,1.270693960371065,1.2521478361285434,1.2595435298448865,1.226319798073007,
3,7,1.1728432435086802,1.20879769296044,1.0846638184292052,1.1891137696846348,1.3670655384901815,0.7015668839226349,0.9343605661324486,1.3057381705961983,1.298911376396497,1.2921983621001243,1.2479379797053942,
4,10,1.1627168321124566,1.2513513768052449,1.1563451575260688,1.242362764442305,1.4056369257184937,0.7435516682507979,0.9769142499772532,1.33327290720166,1.3239429551287352,1.3159783618957501,1.290264103743542,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_background_samples_dcg_10.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,4.58922177596266,4.5964134513927215,4.661992291424,4.507757661484798,5.300839148108162,3.5430592624210933,4.456869222438294,5.296141387255207,5.229171825145455,5.238080219940844,5.281778697876722,
1,3,5.516064811769185,5.540930452627714,5.198500640150977,5.320491194102503,5.7808580379142676,3.7338555020660675,4.730439852419357,5.763665971982276,5.715092378097927,5.757677360344038,5.709159305986757,
2,5,5.831711943499562,5.833687208349411,5.390959304958865,5.5707283739010425,5.933977888319822,3.8783051159727715,4.8716302765296815,5.895320558088564,5.8742694570529785,5.888561614736156,5.8364175130391995,
3,7,5.8358453661906475,5.939894865748075,5.581650796227325,5.631625127612207,6.033720769946305,3.9767287486857765,4.991200368105656,5.9888879456802515,5.973641175479393,5.9710631550821365,5.916911223794204,
4,10,5.810378592109889,6.072831739285911,5.692727521703498,5.7784661319508945,6.148739355662201,4.130468991379731,5.1058091136485455,6.094013106767737,6.0455105082088325,6.027118515856589,5.9972905530604965,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_background_samples_dcg_3.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,1.9414944862142314,1.9483485113723726,2.0001562972264293,1.9613725423839528,2.460477089395619,1.455764495070477,1.8755510028735007,2.4350088768710982,2.420235634673517,2.385940855178519,2.3758443253403936,
1,3,2.492953661361237,2.511570751205255,2.307184111253094,2.4490727909303676,2.8272444102219376,1.5624932178281545,2.060498143333101,2.745308207833041,2.750800884323862,2.72070972108704,2.671264813069341,
2,5,2.6877302584630525,2.6884898996808744,2.414834345824028,2.630079239168761,2.9287745348076952,1.6450589667550823,2.137181064935713,2.8589281597325487,2.875114099867428,2.8350447756946546,2.775277577462196,
3,7,2.6872483931925224,2.7645201613091652,2.5255874217028573,2.6769946563717797,2.9863644286242765,1.7030696924863014,2.192597460103726,2.89413193224632,2.9411616695618137,2.8823114245299095,2.8228908441046476,
4,10,2.6717967289782085,2.8452716868367998,2.6244863425594684,2.77582467518721,3.0542524589718445,1.7872942544713752,2.2956067017160153,2.972331672108936,2.982898326550987,2.921344264131771,2.8851249899311924,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_background_samples_dcg_5.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,2.8247270230249186,2.8379688897124047,2.9004318110979694,2.8520891169684726,3.494513493740148,2.1498854233149656,2.7499477207632532,3.4791443872540597,3.449522502695598,3.4084938605280417,3.4184670681811893,
1,3,3.566242774851262,3.580225738215144,3.315139180012492,3.471568310868707,3.8945965685782826,2.2897607975392127,2.966301509787162,3.83841972898439,3.8359366449623398,3.7964695655144114,3.7539712570562735,
2,5,3.8014288608500917,3.8020752428203184,3.465418420165843,3.6807986789002625,4.009620895301918,2.3827461915648898,3.07283983504698,3.950804673847677,3.9576885544054816,3.919562350680737,3.856700709323014,
3,7,3.8033086295362644,3.873210405452815,3.6134149052383484,3.723772798235715,4.073183493079977,2.4618213617202254,3.1627069356811957,4.003753940837347,4.034338931197009,3.978689497733872,3.9112205255077974,
4,10,3.7832932500737972,3.9846958454020416,3.7111975353806166,3.849635872631029,4.1680816865391925,2.5631621099965187,3.265862595754216,4.09267721579122,4.091389684877061,4.011015321014643,3.977735746944693,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_background_samples_exposure_difference.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,pointwise_shap_normalized,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,0.0612373620669592,0.06104057885789785,0.06165902811900195,0.0712425828285774,0.0606186055648235,0.0628586817710042,0.07921515226007855,0.06568611456278925,0.0605165446651998,0.06051648251216425,0.05750626817152755,0.05813646579032275,
1,3,0.0461842076337698,0.0458713028368246,0.052595101649202794,0.0593100351212212,0.0504403055689152,0.05280422804941635,0.07713596021879225,0.0594654080807941,0.050439884788432796,0.0508170424151589,0.04607224697427155,0.0471072722833445,
2,5,0.041079735147604796,0.0408796717747683,0.04932116351636205,0.05585835866547545,0.0469288497540601,0.0501092143392518,0.07517380998013345,0.05710171993194265,0.046825750428952,0.04720947180231845,0.0421162892657712,0.0442740572443108,
3,7,0.0407349255819384,0.03779166226913,0.04626599973026535,0.05365767881621205,0.0452770725487964,0.0470970462255552,0.07348985724998111,0.054962827951783,0.0450234604701308,0.04534842195621825,0.0402464645438316,0.0421923449566574,
4,10,0.041324377721071,0.034494370293603,0.042899798468284844,0.050676885444809056,0.04270755634005495,0.04446012188689075,0.0720954687392669,0.05287306305632765,0.0433155313084784,0.0434702757681656,0.03840733153720425,0.040041614950500404,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_background_samples_rank_similarity.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,0.3511737607644449,0.35178068672733254,0.30892448048275045,0.11670657262190465,0.18749387125396844,0.03150528569458095,0.25335911505471653,0.1969181685152262,0.17557620052183895,0.23901594110227994,0.22714967491451293,
1,3,0.5358981446641717,0.5384149549162899,0.4671888969110093,0.3192917167764998,0.3608512604641637,0.0747752903643926,0.3726834236619788,0.3962993430621399,0.33433229441188256,0.42335474988286026,0.40234463684999006,
2,5,0.598411041925432,0.5983969642115808,0.516147509389637,0.37139951525655457,0.43476959341431026,0.10836594300994401,0.4136670718971962,0.4617078116293428,0.39860044269434713,0.4813878960204528,0.4575547087086604,
3,7,0.599997996435633,0.6333133253010804,0.5502823315603487,0.40525719290654494,0.47432263497108806,0.14042824451840108,0.4351373096388149,0.4947791321579734,0.4348882679823498,0.5153994982861743,0.491468210931268,
4,10,0.5960943666777909,0.6721276149147069,0.5879515123683637,0.45354797851157186,0.517336176466263,0.17436697946869933,0.45843380012844714,0.5264086977734861,0.4665252012587272,0.5414274676420416,0.5212470426087348,


==> figures/csv_files/deletion_check_figures_MSLR/masking_val_zero_exposure_difference.csv <==
,explanation_size,greedy_iter,greedy_selection,kendalltau_rankingshap,pointwise_lime,pointwise_shap,pointwise_shap_normalized,random,rankinglime,sharp,top_k_rank_difference_rankingshap,weighted_rank_difference_rankingshap,weighted_rank_difference_top_20_rankingshap,original
0,1,0.06040416761900625,0.0605349843951747,0.0592241794803028,0.07060836747491436,0.059577718076037844,0.062166434977990445,0.07936812606084795,0.064090082121233,0.059709407201872,0.059861784998853446,0.055970035738680354,0.0566023191763455,
1,3,0.0475286500568488,0.0473743245115453,0.051048763324875096,0.05775095693895805,0.04940599406801525,0.0519906701176944,0.07715433380863955,0.0578910230480619,0.0487042730438816,0.0506504993461742,0.045434028546441754,0.046463307200222154,
2,5,0.041904152796551755,0.041796947932639855,0.04739342458717385,0.054668225624422404,0.0455323912884644,0.04882402562080275,0.07505177442688005,0.05588228877528365,0.04594633452196315,0.04645488494894235,0.041894972830494856,0.043285052077086744,
3,7,0.04223052805467305,0.03885459484372285,0.0450623510140168,0.05225089681177805,0.0440009930564415,0.046701410690426645,0.0739227844812892,0.0542635434124466,0.043931006527426306,0.0449312193674523,0.03989962180837085,0.0410408429807876,
4,10,0.0431014918692626,0.0359270362627157,0.041725294167337654,0.05041213070153955,0.041389898213714846,0.04424596909214845,0.0720414619798613,0.0528766518616014,0.041694622050279045,0.0428259879034892,0.03775030209493835,0.0391651464660505,


==> figures/csv_files/feature_selection_evaluation_comp.csv <==
approach,comp@1,comp@3,comp@5,comp@10
rankingshap,-0.7,-0.46,-0.3,-0.04
greedy_selection,-0.76,-0.61,-0.54,-0.42
pointwise_lime,-0.74,-0.52,-0.42,-0.27
pointwise_shap,-0.75,-0.51,-0.38,-0.16
random,-0.94,-0.87,-0.81,-0.72
rankinglime,-0.71,-0.49,-0.36,-0.19


==> figures/csv_files/feature_selection_evaluation_val.csv <==
approach,val@1,val@3,val@5,val@10
rankingshap,0.51,0.62,0.67,0.73
greedy_selection,0.54,0.68,0.73,0.78
pointwise_lime,0.46,0.56,0.59,0.62
pointwise_shap,0.45,0.56,0.6,0.66,
random,0.08,0.15,0.21,0.3,
rankinglime,0.51,0.6,0.63,0.66,


==> figures/csv_files/greedy2_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,1.0,1,1.0,1,1,0.0
skills,0.0,0.0,0.0,0.0,0.0,1
grades,0.0,0.0,0.0,0.0,0.0,1
university,0.0,1,0.0,0.0,0.0,0.0
requirements,0.0,0.0,0.0,1,0.0,0.0


==> figures/csv_files/greedy2_unbiased_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,1.0,1,1.0,0.0,1,0.0
skills,0.0,0.0,0.0,0.0,0.0,1
grades,0.0,0.0,0.0,0.0,0.0,1
university,0.0,0.0,0.0,0.0,0.0,0.0
requirements,0.0,1,0.0,1,0.0,0.0


==> figures/csv_files/greedy_iter2_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,1.0,0.667,1.0,0.167,0.667,0.0
skills,0.0,0.0,0.0,0.0,0.0,0.667
grades,0.0,0.0,0.0,0.0,0.0,0.21
university,0.0,0.163,0.0,0.0,0.0,0.0
requirements,0.0,0.0,0.0,0.417,0.0,0.0


==> figures/csv_files/greedy_iter_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,1.0,0.667,1.0,0.167,0.667,0.0
skills,0.0,0.0,0.0,0.083,0.0,0.667
grades,0.0,-0.163,0.0,0.307,0.0,0.21
university,0.0,0.163,0.0,0.027,0.0,0.123
requirements,0.0,0.333,0.0,0.417,0.333,0.0


==> figures/csv_files/greedy_listwise_0.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.0,0.0,0.0,0.0,0.067,0.667
skills,0.0,0.0,0.667,0.0,0.0,0.667
grades,0.0,0.0,0.0,0.327,0.0,0.333
university,0.093,0.697,0.0,0.817,0.713,0.077
requirements,0.667,0.333,0.0,0.333,0.667,0.0


==> figures/csv_files/greedy_listwise_1.csv <==
features,average,nepotism,qualified,international,biased
experience,0.0,0.0,0.0,0.0,-0.077
skills,0.0,0.0,-0.667,0.0,0.0
grades,0.0,0.0,0.0,-0.347,0.0
university,-0.153,-0.65,0.0,-0.897,-0.743
requirements,-0.667,-0.333,0.0,-0.333,-0.667


==> figures/csv_files/greedy_listwise_iter_syn_u.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0,0,0,1,0,1
skills,0,0,1,0,0,1
grades,0,1,0,0,0,0
university,1,1,0,0,1,0
requirements,0,0,0,1,1,0


==> figures/csv_files/greedy_marg_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.667,0.673,0.0,0.167,0.333,0.0
skills,0.0,0.0,0.0,0.0,0.0,1.143
grades,0.0,0.0,0.0,0.0,0.0,0.21
university,0.0,0.163,0.0,0.0,0.0,0.0
requirements,0.0,0.0,0.0,0.25,0.0,0.0


==> figures/csv_files/greedy_selection.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.0,0.0,0.0,0.0,0.067,0.667
skills,0.0,0.0,0.667,0.0,0.0,0.667
grades,0.0,0.0,0.0,0.327,0.0,0.333
university,0.093,0.697,0.0,0.817,0.713,0.077
requirements,0.667,0.333,0.0,0.333,0.667,0.0


==> figures/csv_files/importance.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0,0,0,0,0,0
skills,0,0,0,0,0,0
grades,0,0,0,0,0,0
university,0.2,0.2,0.5,0.4,0.5,0
requirements,0.4,0.02,0.2,0.3,0.2,0


==> figures/csv_files/importance_nan.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,,,,,,
skills,,,,,,
grades,,,,,,
university,0.2,0.6,0.2,0.4,0.6,
requirements,0.6,0.3,0.02,0.3,0.3,


==> figures/csv_files/numerical_aggregated_shap_top_5.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.174,0.164,0.186,0.15,0.196,0.215
skills,-0.033,0.008,0.116,0.194,0.007,-0.012
grades,-0.144,-0.099,-0.108,0.156,-0.131,-0.076
university,0.241,0.543,0.177,-0.07,0.104,0.207
requirements,0.762,0.384,0.629,0.571,0.824,0.665


==> figures/csv_files/numerical_aggregated_shap_top_5_unbiased.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.2,0.35,0.206,0.169,0.192,0.236
skills,-0.041,-0.03,0.106,0.183,0.001,-0.019
grades,-0.101,-0.161,-0.076,0.17,-0.07,-0.041
university,0.293,0.506,0.221,-0.028,0.27,0.252
requirements,0.649,0.335,0.542,0.505,0.607,0.573


==> figures/csv_files/numerical_rankingshap_no_weighting_unbiased.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.352,0.271,0.289,0.174,0.299,0.261
skills,-0.203,-0.3,0.622,0.042,0.09,0.902
grades,0.088,0.127,-0.044,-0.048,0.288,0.09
university,0.09,0.1,0.067,0.42,-0.032,-0.12
requirements,0.672,0.802,0.067,0.413,0.354,-0.133


==> figures/csv_files/pointwise_shap_1_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.14379152109445328,0.21969363746721943,0.3108415210944536,0.22731652109445338,0.14379152109445328,0.3108415210944536
skills,0.19693141716587895,0.06725137153389199,0.23869391716587943,0.23869391716587907,0.19693141716587895,0.23869391716587943
grades,0.007229108326191675,0.08442125167282348,-0.05885839167380827,0.1540942237086898,0.007229108326191675,-0.05885839167380827
university,0.22612593495822447,1.1073758740893618,0.20663843495822357,0.3286708366595737,0.22612593495822447,0.20663843495822357
requirements,0.6063799157078897,-0.24828423751065887,0.6331424157078896,0.6150157319573755,0.6063799157078897,0.6331424157078896


==> figures/csv_files/pointwise_shap_2_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.22731652109445336,0.14379152109445328,0.14379152109445328,0.3108415210944536,0.22731652109445336,0.14379152109445328
skills,0.029881417165879495,0.19693141716587895,0.19693141716587895,0.23869391716587943,0.029881417165879495,0.19693141716587895
grades,0.051287441659525215,0.007229108326191675,0.007229108326191675,-0.05885839167380827,0.051287441659525215,0.007229108326191675
university,0.2389426016248903,0.22612593495822447,0.22612593495822447,0.20663843495822357,0.2389426016248903,0.22612593495822447
requirements,0.5996965823745565,0.6063799157078897,0.6063799157078897,0.6331424157078896,0.5996965823745565,0.6063799157078897


==> figures/csv_files/pointwise_shap_3_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.08559283087362106,0.22731652109445336,0.22731652109445336,0.1437915210944535,0.21539190678224995,0.22731652109445336
skills,0.09342603150407884,0.029881417165879495,0.029881417165879495,0.32221891716587947,0.147190607211605,0.029881417165879495
grades,-0.032775790001999525,0.051287441659525215,0.051287441659525215,0.8676252685823361,0.0678600724286499,0.051287441659525215
university,-0.03347414428338453,0.2389426016248903,0.2389426016248903,-0.832497618995774,0.07233366929036766,0.2389426016248903
requirements,-0.632311030839678,0.5996965823745565,0.5996965823745565,0.5626531427390764,0.5910149748730986,0.5996965823745565


==> figures/csv_files/pointwise_shap_4_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0,0.08559283087362106,0,0.08559283087362106,0.08559283087362106,-0.44088347890554663
skills,0,0.09342603150407884,0,0.09342603150407884,0.09342603150407884,0.3222189171658791
grades,0,-0.032775790001999525,0,-0.032775790001999525,-0.032775790001999525,0.1614332749928578
university,0,-0.03347414428338453,0,-0.03347414428338453,-0.03347414428338453,0.2715092682915577
requirements,0,-0.632311030839678,0,-0.632311030839678,-0.632311030839678,0.5495132490412232


==> figures/csv_files/pointwise_shap_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.208,0.197,0.212,0.174,0.232,0.243
skills,-0.042,0.001,0.109,0.188,-0.003,-0.019
grades,-0.036,-0.01,-0.027,0.199,-0.017,0.011
university,0.243,0.5,0.185,-0.026,0.113,0.215
requirements,0.627,0.313,0.52,0.466,0.675,0.55


==> figures/csv_files/query_candidate_matrix.csv <==
,average,nepotism,qualified,international,biased,good-graduate
non-qualified,1,1,0,1,1,0
qualified-1,1,1,1,0,1,1
qualified-2,1,1,1,0,1,1
non-qualified-privileged,0,1,0,0,0,0
qualified-3,0,0,1,1,0,1
qualified-net,0,0,0,1,0,0
qualified-ger,0,0,0,1,0,0
qualified-biased,0,0,0,0,1,0
good-graduate,0,0,0,0,0,1


==> figures/csv_files/rankingshap_first_vs_all_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.07339530697084323,0.23696687360546992,0.33692837440475687,0.13649115516642005,0.006851987125599479,0.5263763569825959
skills,0.43869499559581426,0.05424848460372988,0.33692837440475687,0.09553945042521308,0.39564785448273426,0.280522465845692
grades,0.07339530697084319,0.37382103454411436,-0.05425285767260995,0.23347531245455524,0.02704964557798131,0.043605120674644615
university,0.2043353891136903,0.3386338563213318,0.1803961088630961,0.3977495822097779,0.3602715114648759,0.06336074488238888
requirements,0.21017900134880907,-0.0036702490746458594,0.20000000000000007,0.1367444997440337,0.21017900134880907,0.08613531161467869


==> figures/csv_files/rankingshap_forth_vs_all_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.0,0.08054322063259899,0.0,0.06818283612626648,0.07470160843401938,-0.35239248742943524
skills,0.0,0.1506067689423618,0.0,0.0426487016832997,0.1431277722289187,0.20109762116383784
grades,0.0,0.08372514553382891,0.0,0.10079308662300328,0.08835180950558745,0.16504046984181941
university,0.0,0.0541581178263828,0.0,0.1681713266078482,0.08988288605702349,0.21693095449717106
requirements,0.0,0.06164330513822053,0.0,0.05088060703297542,0.034612481847844045,0.19999999999999998


==> figures/csv_files/rankingshap_no_weighting.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.359,0.286,0.291,0.179,0.235,0.683
skills,-0.212,0.013,0.618,0.05,-0.296,0.521
grades,0.063,0.22,-0.043,0.011,-0.024,0.055
university,0.154,0.417,0.067,0.384,0.483,-0.126
requirements,0.637,0.064,0.067,0.375,0.602,-0.133


==> figures/csv_files/rankingshap_no_weighting_syn_u.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,-0.023222222222222238,0.15294444444444447,0.28444444444444456,0.1836666666666667,0.030333333333333296,1.108888888888889
skills,0.39788888888888874,0.11988888888888899,0.9511111111111108,0.08144444444444449,0.12394444444444437,0.4599999999999999
grades,0.04122222222222222,0.33155555555555566,-0.5911111111111108,0.025055555555555786,-0.019944444444444414,-0.2577777777777776
university,0.2428888888888889,0.46072222222222214,0.15555555555555545,0.42977777777777765,0.5144999999999998,-0.17777777777777767
requirements,0.3412222222222224,-0.06511111111111134,0.20000000000000007,0.2800555555555554,0.35116666666666685,-0.13333333333333375


==> figures/csv_files/rankingshap_second_vs_all_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.25340164926011516,-0.05258761321963486,-0.05645872931249954,0.261861480691666,0.26321122200154157,0.1022912706875004
skills,-0.159032750650581,0.39414942184286406,0.24731892300299227,0.1363775969059619,-0.16172112526925997,0.1677561474732295
grades,0.24399304070059635,-0.04669577430891924,0.1818540462172632,-0.08312904892141573,0.13975191872432743,0.11058348841369266
university,0.14025884675417308,0.06973528613155384,0.13202956294941007,0.10618310628690897,0.24344699230471253,0.1241128962827434
requirements,0.15230896750715395,0.26632843312559373,0.1261859507142915,0.20963661860833638,0.14624074581013596,0.12618595071429162


==> figures/csv_files/rankingshap_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.359,0.286,0.291,0.179,0.235,0.683
skills,-0.212,0.013,0.618,0.05,-0.296,0.521
grades,0.063,0.22,-0.043,0.011,-0.024,0.055
university,0.154,0.417,0.067,0.384,0.483,-0.126
requirements,0.637,0.064,0.067,0.375,0.602,-0.133


==> figures/csv_files/rankingshap_third_vs_all_syn.csv <==
features,average,nepotism,qualified,international,biased,good-graduate
experience,0.0993889944833332,0.24739878131053597,0.14571630562203416,0.04578579034461754,0.16755644476780998,0.2360461220883092
skills,0.14652370576905815,-0.0866834130599855,-0.15806134669345773,0.2377555133144956,0.1352667608865773,-0.13705497215378934
grades,0.10879760304285202,0.10147085655994614,0.2985847621696384,0.2611819121728275,0.2571678885210739,0.19309218339881354
university,0.08159171484642799,0.0497940020497019,0.11376027890178515,-0.15978275277556542,-0.1812801274976423,0.10791666666666663
requirements,0.06369798185832865,0.1880197731398015,0.10000000000000003,0.11505953694362481,0.12128903332218122,0.09999999999999998

